Integrating Arithmetic Learning Improves Mathematical Reasoning in Smaller Models

While large models pre-trained on high-quality data exhibit excellent performance on mathematical reasoning (e.g., GSM8k, MultiArith), it remains challenging to specialize smaller models for these tasks. Common approaches to address this challenge include knowledge distillation from large teacher models and data augmentation (e.g., rephrasing questions and generating synthetic solutions). Despite these efforts, smaller models struggle with arithmetic computations, leading to errors in mathematical reasoning. In this work, we leverage a synthetic arithmetic dataset generated programmatically to enhance the reasoning capabilities of smaller models. We investigate two key approaches to incorporate this dataset: (1) intermediate fine-tuning, in which a model is fine-tuned on the arithmetic dataset before training it on a reasoning dataset, and (2) integrating the arithmetic dataset into an instruction-tuning mixture, allowing the model to learn arithmetic skills alongside general instruction-following abilities. Our experiments on multiple reasoning benchmarks demonstrate that incorporating an arithmetic dataset, whether through targeted fine-tuning or within an instruction-tuning mixture, enhances models' arithmetic capabilities, thereby improving their mathematical reasoning performance.

==> svg-inkscape/gsm8k_arith_perf_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gsm8k_arith_perf_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{525bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gsm8k_arith_perf_svg-tex.pdf}}%
    \put(0.12714287,0.218){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FlanT5-Base,\\\gsmo{}\end{tabular}}}}}%
    \put(0.21885715,0.218){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FlanT5-Base,\\\gsmd{}\end{tabular}}}}}%
    \put(0.31057144,0.218){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FlanT5-Large,\\\gsmo{}\end{tabular}}}}}%
    \put(0.40228572,0.218){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FlanT5-Large,\\\gsmd{}\end{tabular}}}}}%
    \put(0.49400001,0.218){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2,\\\gsmo{}\end{tabular}}}}}%
    \put(0.58571429,0.218){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2,\\\gsmd{}\end{tabular}}}}}%
    \put(0.67742858,0.218){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2-Medium,\\\gsmo{}\end{tabular}}}}}%
    \put(0.76914287,0.218){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2-Medium,\\\gsmd{}\end{tabular}}}}}%
    \put(0.86085715,0.218){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2-Large,\\\gsmo{}\end{tabular}}}}}%
    \put(0.95257144,0.218){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2-Large,\\\gsmd{}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gsm8k_arith_perf_svg-tex.pdf}}%
    \put(0.06371428,0.224){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.06371428,0.31272857){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.06371428,0.40144286){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40\end{tabular}}}}%
    \put(0.06371428,0.49017143){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
    \put(0.06371428,0.57888571){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}80\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gsm8k_arith_perf_svg-tex.pdf}}%
    \put(0.14202857,0.66617143){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}w/o Intermediate Fine-Tuning\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gsm8k_arith_perf_svg-tex.pdf}}%
    \put(0.14202857,0.63902857){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}w/ Intermediate Fine-Tuning\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gsm8k_arith_perf_svg-tex.pdf}}%
    \put(0.53428571,0.00809405){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Model, Training Dataset\end{tabular}}}}%
    \put(0.01857115,0.44071429){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GSM8k Arithmetic Accuracy (\%)\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/gsm8k_vs_ift_epochs_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gsm8k_vs_ift_epochs_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1050bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28571429)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.05857857,0.02328572){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.13397857,0.02328572){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0.20937857,0.02328572){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0.28477143,0.02328572){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0.36017143,0.02328572){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.03185714,0.04088571){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55\end{tabular}}}}%
    \put(0.03185714,0.07340714){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
    \put(0.03185714,0.10593571){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}65\end{tabular}}}}%
    \put(0.03185714,0.13845714){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}70\end{tabular}}}}%
    \put(0.03185714,0.17098571){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}75\end{tabular}}}}%
    \put(0.03185714,0.20351429){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}80\end{tabular}}}}%
    \put(0.03185714,0.23603571){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}85\end{tabular}}}}%
    \put(0.03185714,0.26856429){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}90\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.52268571,0.02328572){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.59808571,0.02328572){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0.67348571,0.02328572){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0.74887857,0.02328572){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0.82427857,0.02328572){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.49596427,0.04982857){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.49596427,0.09042857){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.49596427,0.13102143){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15\end{tabular}}}}%
    \put(0.49596427,0.17161429){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.49596427,0.21220714){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0.49596427,0.2528){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.86257143,0.26914286){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model, Training Dataset\end{tabular}}}}%
    \put(0.88971429,0.25544286){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FlanT5-Base, \gsmo{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.88971429,0.24187143){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FlanT5-Large, \gsmo{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.88971429,0.2283){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2, \gsmo{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.88971429,0.21472857){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2-Medium, \gsmo{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.88971429,0.20115714){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2-Large, \gsmo{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.88971429,0.18758571){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FlanT5-Base, \gsmd{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.88971429,0.17401429){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FlanT5-Large, \gsmd{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.88971429,0.16044286){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2, \gsmd{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.88971429,0.14687143){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2-Medium, \gsmd{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.88971429,0.1333){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT2-Large, \gsmd{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{gsm8k_vs_ift_epochs_svg-tex.pdf}}%
    \put(0.209375,0.00378126){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Epochs in Intermediate Fine-Tuning\end{tabular}}}}%
    \put(0.67348214,0.00378126){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Epochs in Intermediate Fine-Tuning\end{tabular}}}}%
    \put(0.00928557,0.16){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GSM8k Arithmetic Accuracy (\%)\end{tabular}}}}}%
    \put(0.46769866,0.16000001){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GSM8k Accuracy (\%)\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/gsm_plus_category_wise_greedy_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gsm_plus_category_wise_greedy_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{525bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78571429)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.10335486,0.29785714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$+60.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.21805134,0.27704286){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-13.3\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.33265486,0.2865){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$+20.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.4473952,0.27892857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-6.7\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.5618928,0.33192857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$+180.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.67657587,0.30352143){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$+80.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.79121872,0.29027857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$+33.3\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.905849,0.25242143){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-100.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.13397991,0.46252857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-26.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.24861519,0.41709286){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-42.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.36326563,0.35274286){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-64.7\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.47790848,0.31867143){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-76.7\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.59255134,0.36978571){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-58.7\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.70718749,0.50607857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-10.7\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.82183035,0.39817857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-48.7\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.9364137,0.25242857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-100.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.16460188,0.55527857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-1.8\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.27918749,0.48526429){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-24.5\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.39383706,0.3906){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-55.2\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.50847233,0.34516429){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-69.9\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.62312277,0.37924286){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-58.9\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.73777952,0.57611429){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$+4.9\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.85240848,0.43224286){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-41.7\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.96699941,0.25242857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-100.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.13861429,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Numerical\\Substitution\end{tabular}}}}}%
    \put(0.25325715,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Digit\\Expansion\end{tabular}}}}}%
    \put(0.36790001,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Integer-decimal-\\fraction Conversion\end{tabular}}}}}%
    \put(0.48254287,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Adding\\Operation\end{tabular}}}}}%
    \put(0.59718572,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reversing\\Operation\end{tabular}}}}}%
    \put(0.71182858,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Problem\\Understanding\end{tabular}}}}}%
    \put(0.82647144,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Distraction\\Insertion\end{tabular}}}}}%
    \put(0.94111429,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Critical\\Thinking\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.06371428,0.22685714){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.06371428,0.3215){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.06371428,0.41614286){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.06371428,0.51078571){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15\end{tabular}}}}%
    \put(0.06371428,0.60542857){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.14202857,0.7506){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tulu{}: \xmark, Arith.: \xmark\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.14202857,0.72345714){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tulu{}: \cmark, Arith.: \xmark\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.14202857,0.69631429){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tulu{}: \cmark, Arith.: \cmark\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{gsm_plus_category_wise_greedy_svg-tex.pdf}}%
    \put(0.53428571,0.00717887){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Perturbation Type\end{tabular}}}}%
    \put(0.01857115,0.46){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Accuracy (\%) / \textDelta\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/gsm_plus_category_wise_maj_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gsm_plus_category_wise_maj_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{525bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78571429)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.10340809,0.29352857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$+1.3\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.21805134,0.27947143){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-33.3\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.3326942,0.28055714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-30.7\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.44733706,0.27838571){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-36.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.56194057,0.31515714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$+54.7\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.67661519,0.28595){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-17.3\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.79131617,0.29243571){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-1.3\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.905849,0.25242143){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-100.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.13403806,0.51094286){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-7.9\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.24861519,0.43359286){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-35.5\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.36326563,0.35951429){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-61.8\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.47790848,0.33084286){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-72.1\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.59255134,0.37844286){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-55.1\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.70720139,0.54772143){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$+5.2\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.82183035,0.42495){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-38.5\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.9364137,0.25242857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-100.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.16460188,0.56663571){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-1.2\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.27918749,0.49635){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-23.3\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.39383706,0.38925714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-57.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.50847233,0.35193571){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-68.7\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.62312277,0.38384286){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-58.7\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.73777952,0.59422857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$+7.5\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.85240848,0.46172857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-34.2\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.96699941,0.25242857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\;\;\;\;\;\;\;\;\;$-100.0\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.13861429,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Numerical\\Substitution\end{tabular}}}}}%
    \put(0.25325715,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Digit\\Expansion\end{tabular}}}}}%
    \put(0.36790001,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Integer-decimal-\\fraction Conversion\end{tabular}}}}}%
    \put(0.48254287,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Adding\\Operation\end{tabular}}}}}%
    \put(0.59718572,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reversing\\Operation\end{tabular}}}}}%
    \put(0.71182858,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Problem\\Understanding\end{tabular}}}}}%
    \put(0.82647144,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Distraction\\Insertion\end{tabular}}}}}%
    \put(0.94111429,0.22085714){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Critical\\Thinking\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.06371428,0.22685714){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.06371428,0.30798571){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.06371428,0.3891){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.06371428,0.47022857){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15\end{tabular}}}}%
    \put(0.06371428,0.55134286){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.06371428,0.63247143){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.14202857,0.7506){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tulu{}: \xmark, Arith.: \xmark\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.14202857,0.72345714){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tulu{}: \cmark, Arith.: \xmark\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.14202857,0.69631429){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tulu{}: \cmark, Arith.: \cmark\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{gsm_plus_category_wise_maj_svg-tex.pdf}}%
    \put(0.53428571,0.00717887){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Perturbation Type\end{tabular}}}}%
    \put(0.01857115,0.46){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Accuracy (\%) / \textDelta\end{tabular}}}}}%
  \end{picture}%
\endgroup%

